Dalitz plots and lineshape of $a_1(1260)$ from a relativistic three-body unitary approach

We formulate the final state interaction of the $a_1(1260)$ resonance decay in a manifestly three-body unitary parameterization and fit it to the $a_1(1260)$ lineshape measured by the ALEPH experiment. Dalitz plots calculated from this fit are presented. The work demonstrates the feasibility to numerically solve a previously derived amplitude and its generalization to isobars with spin and coupled channels. The model can also be applied to other meson decays and modified for the finite-volume problem as it arises in lattice QCD due to its manifest unitarity.

==> A1(1260)_Errata/plots/Decay-process-2.0.tikz <==
\[
	\left(
	\begin{tikzpicture}[baseline=0cm]
	\begin{feynman}[baseline=(a0)]
	\begin{feynhand}
	%%%%%%%
	\vertex 	(aa) {}; 
	\vertex [right=0.15cm of aa ](a0) {\(\vphantom{\Big|}\)};
	\vertex [above=0.065cm of aa] 	      (a0u){};
	\vertex [right=0.135cm of a0u] 	    (a0ur){};
	\vertex [below=0.065cm of aa] 	      (a0d){};
	\vertex [right=0.135cm of a0d] 	    (a0dr){};
	%second plane
	\vertex [right=1.55cm of a0,dot] 	   (c1){};
	\vertex [above=0.065cm of c1] 	     (c1u){};
	\vertex [below=0.065cm of c1] 	     (c1d){};
	%third plane
	\vertex [right=1.9cm of c1] 	    (d1){};
	\vertex [above=1cm of d1] 	    (d2){};
	\vertex [below=1cm of d1]       (d3){};
	
	\propag[very thick] (a0ur) to [edge label={$a_1(1260) \hphantom{.}$}] (c1u);
	\propag[very thick] (a0)  to (c1);
	\propag[very thick] (a0dr) to (c1d);
	\propag[double, very thick] (c1) to [out=45, in=180]   (d2);
	\propag[very thick]         (c1) to  [out=-45, in=180]  (d3);
	
	\filldraw[fill=Black, line width=0.2mm] (1.6,-0.125) rectangle (1.85,0.125);
	
	\node at (-0.06,0) [crossdot,  line width=0.4mm]{$\vphantom{\int\limits_{1}}$};
	\end{feynhand}
	\end{feynman}
	\end{tikzpicture}
	%
	+
	%
		\begin{tikzpicture}[baseline=0cm]
	\begin{feynman}[baseline=(a0)]
	\begin{feynhand}
	%%%%%%%
	\vertex 	(aa) {}; 
	\vertex [right=0.15cm of aa ](a0) {\(\vphantom{\Big|}\)};
	\vertex [above=0.07cm of aa] 	      (a0u){};
	\vertex [right=0.135cm of a0u] 	    (a0ur){};
	\vertex [below=0.07cm of aa] 	      (a0d){};
	\vertex [right=0.135cm of a0d] 	    (a0dr){};
	%second plane
	\vertex [right=0.5cm of a0,dot] 	   (c1){};
	\vertex [above=0.07cm of c1] 	     (c1u){};
	\vertex [below=0.07cm of c1] 	     (c1d){};
	%third plane
	\vertex [right=1.9cm of c1] 	    (d1){};
	\vertex [above=1cm of d1] 	    (d2){};
	\vertex [below=1cm of d1]       (d3){};
	
	\propag[double, very thick] (c1) to [out=45, in=180]   (d2);
	\propag[very thick]         (c1) to  [out=-45, in=180]  (d3);
	
	\node at (0.7, 0) [grayblob, line width=0.4mm]  {};
	\end{feynhand}
	\end{feynman}
	\end{tikzpicture}
	\right)
	%
	%
	\left(
	\scalebox{1}{
		\begin{tikzpicture}[baseline=0cm]
		\begin{feynman}[baseline=(a0)]
		\begin{feynhand}
		%%%%%%%%
		\vertex []                   (a0){};
		\vertex [above=1cm of a0] 	(a0u){};
		\vertex [below=1cm of a0] 	(a0d){};
		%third plane
		\vertex [right=1.5cm of a0] 	   (x1){};
		\vertex [above=1cm of x1] 	   (x0u){};
		\vertex [below=1cm of x1] 	   (x0d){};
		%Propagators
		\propag[double, very thick] (a0u) to  (x0u);
		\propag[very thick]         (a0d) to  (x0d);
		% Symbols
		\filldraw[fill=Salmon, line width=0.4mm] (0.75,1) circle [radius=0.3cm];
		\node at (0.75,1)  {\large$\tau$};
		%%%%%%
		\end{feynhand}
		\end{feynman}
		\end{tikzpicture}
	}
	%
	+
	%
	\scalebox{1}{
		\begin{tikzpicture}[baseline=0cm]
		\begin{feynman}[baseline=(a0)]
		\begin{feynhand}
		%%%%%%%%
		\vertex []                   (a0){};
		\vertex [above=1cm of a0] 	(a0u){};
		\vertex [below=1cm of a0] 	(a0d){};
		%third plane
		\vertex [right=4.4cm of a0] 	   (x1){};
		\vertex [above=1cm of x1] 	   (x0u){};
		\vertex [below=1cm of x1] 	   (x0d){};
		%Propagators
		\propag[double, very thick] (a0u) to  (x0u);
		\propag[very thick]         (a0d) to  (x0d);
		% Symbols
		\filldraw[fill=SkyBlue, line width=0.7mm] (1.4,-1.2) rectangle (3,1.2)
		node[pos=0.5]  {\LARGE $T$};
		\filldraw[fill=Salmon, line width=0.4mm] (0.7,1) circle [radius=0.3cm];
		\node at (0.7,1)  {\large$\tau$};
		\filldraw[fill=Salmon, line width=0.4mm] (3.7,1) circle [radius=0.3cm];
		\node at (3.7,1)  {\large$\tau$};
		%%%%%%
		\end{feynhand}
		\end{feynman}
		\end{tikzpicture}
	}
	\right)
	\scalebox{1}{
		\begin{tikzpicture}[baseline=0cm]
		\begin{feynman}[baseline=(a0)]
		\begin{feynhand}
		%%%%%%%%
		\vertex [] (a0) {};
		\vertex [above=1cm of a0] 	(a0u){};
		\vertex [below=1cm of a0] 	(a0d){};
		%final vertices
		\vertex [right=1.6cm of a0] 	(x0) {};
		\vertex [above=0.5cm of x0] (x0m) {\(\pi^+\)};
		\vertex [above=1.5cm of x0] (x0u) {\(\pi^-\)};
		\vertex [below=1cm of x0] 	(x0d) {\(\pi^-\)};
		\vertex [right=0.8cm of a0u,dot] 	(b){};
		%Propagators
		\propag[very thick] (a0d) to (x0d);
		\propag[very thick] (b) to (x0m);
		\propag[very thick] (b) to (x0u);
		\propag[double, very thick] (a0u) to (b);
		%Symbols
		\node at (b)  [above=0.1cm] {$v$};
		%%%%%%
		\end{feynhand}
		\end{feynman}
		\end{tikzpicture}
	}
\]

==> A1(1260)_Errata/plots/TauMatrix1.tikz <==
\[
\scalebox{1}{
\begin{tikzpicture}[baseline=0cm]
  \begin{feynman}[baseline=(a0)]
  \begin{feynhand}
  %%%%%%%%
    \vertex []                   (a0){};
    \vertex [above=0.001cm of a0] 	(a0u){};
  
  %third plane
   \vertex [right=2cm of a0] 	   (x1){};
   \vertex [above=0.001cm of x1] 	   (x0u){};
 
  %Propagators
    \propag[double, very thick] (a0u) to  (x0u);
   
  % Symbols
    \filldraw[fill=Salmon, line width=0.4mm] (1,0) circle [radius=0.3cm];
    \node at (1,0)  {\large$\tau$};
   %%%%%%
 \end{feynhand}
 \end{feynman}
\end{tikzpicture}
}
=
%
%
\scalebox{1}{
\begin{tikzpicture}[baseline=0cm]
  \begin{feynman}[baseline=(a0)]
  \begin{feynhand}
  %%%%%%%%
    \vertex []                    (a0){};
    \vertex [above=0.001cm of a0] (a0u){};
    \vertex [right=1.7cm of a0] 	  (x1){};
    \vertex [above=0.001cm of x1] (x0u){};
    \propag [double, very thick]  (a0u) to  (x0u);
 %%%%%%
 \end{feynhand}
 \end{feynman}
\end{tikzpicture}
}
+
%
\scalebox{1}{
\begin{tikzpicture}[baseline=0cm]
  \begin{feynman}[baseline=(a0)]
  \begin{feynhand}
  %%%%%%%%
    \vertex []                   (a0){};
    \vertex [above=0.001cm of a0] 	(a0u){};
   
    %second plane
    \vertex [right=0.7cm of a0] 	   (b1){};
    \vertex [above=0.001cm of b1,dot] 	   (b0u){};
    %third plane
    \vertex [right=1.3cm of a0] 	   (c1){};
    \vertex [above=0.001cm of c1,dot] 	   (c0u){};
    %fourth plane
    \vertex [right=3.3cm of a0] 	   (x1){};
    \vertex [above=0.001cm of x1] 	   (x0u){};
   
    %Propagators
    \propag[double, very thick] (a0u) to  (b0u);
    \propag[double, very thick] (c0u) to  (x0u);

    %Symbols
    \filldraw[fill=none, line width=0.4mm] (1,0) circle [radius=0.3cm];
    \node at (1,0);
    
    \filldraw[fill=Salmon, line width=0.4mm] (2.3,0) circle [radius=0.3cm];
    \node at (2.3,0)  {\large$\tau$};
    
	\node at (1,0)  [above=0.3cm] {$\Sigma$};
   %%%%%%
 \end{feynhand}
 \end{feynman}
\end{tikzpicture}
}
\]


==> A1(1260)_Errata/plots/contact_term.tikz <==
	\[
	\scalebox{0.99}
	{
		\begin{tikzpicture}[baseline=-0.13cm]
		\begin{feynman}[baseline=(a0)]
		\begin{feynhand}
		%%%%%%%%
		\vertex [] 	                      (a0){};
		\vertex [below=1cm of a0] 	      (ad){};
		\vertex [above=1cm of a0] 	      (au){};
		
		\vertex [right=2cm of a0]         (b0){};
		\vertex [below=1cm of b0] 	      (bd){};
		\vertex [above=1cm of b0] 	      (bu){};
		%Propagators
		\propag[double, very thick] (au) to (bd);
		\propag[very thick]         (ad) to (bu);
		
		%\filldraw[fill=SeaGreen, line width=0.4mm] (1,0) circle [radius=0.3cm];
		\node[draw,scale=0.9,diamond,fill=orange!50] at (1,0)  {\bf$C$};
		%%%%%%
		\end{feynhand}
		\end{feynman}
		\end{tikzpicture}
	}
	%
	\scalebox{1.2}{$\boldsymbol{\Longrightarrow}$}
	%
		\scalebox{0.99}
	{
		\begin{tikzpicture}[baseline=-0.13cm]
	\begin{feynman}[baseline=(a0)]
	\begin{feynhand}
	%%%%%%%%
	\vertex [] 	                      (a0){};
	\vertex [below=1cm of a0] 	      (ad){};
	\vertex [above=1cm of a0] 	      (au){};
	
		\vertex [right=3.5cm of a0]     (b0){};
	
	\vertex [right=0.925cm of a0]		(a1);
		\vertex [above=.07cm of a1]		(a2);
		\vertex [below=.07cm of a1]		(a3);
	\vertex [left=1cm of b0]		        (b1);
		\vertex [above=.07cm of b1]			(b2);
		\vertex [below=.07cm of b1]			(b3);
	
	
	\vertex [below=1cm of b0] 	      (bd){};
	\vertex [above=1cm of b0] 	      (bu){};

	%Propagators
	\propag[double, very thick] (au) to (a1);
	\propag[very thick]         (ad) to (a1);
	
	\propag[very thick] (a1) to [edge label={$a_1(1260)$}] (b1);
	\propag[very thick] (a2) to (b2);
	\propag[very thick] (a3) to (b3);
	
	\propag[very thick] (bu) to (b1);
	\propag[double, very thick]         (bd) to (b1);
	
	%\node at (0.98, 0) [circle, fill=Black];
	%\node at (2.53, 0) [circle, fill=Black];
	%\node at (2.53, -0.3) {$\propto g_L$};
	%\node at (0.98, -0.3) {$\propto g_{L'}$};
	\filldraw[fill=Black, line width=0.2mm] (0.8,-0.125) rectangle (1.05,0.125);
	\filldraw[fill=Black, line width=0.2mm] (2.4,-0.125) rectangle (2.65,0.125);
	%%%%%%
	\end{feynhand}
	\end{feynman}
	\end{tikzpicture} 
	}
	\]

==> A1(1260)_Errata/plots/tmatrix-MURKS.tikz <==
\[
\scalebox{0.8}
{
\begin{tikzpicture}[baseline=0cm]
  \begin{feynman}[baseline=(a0d)]
  \begin{feynhand}
  %%%%%%%
  %%%%%%%%
    \vertex [] 	                      (a0){};
    \vertex [below=1cm of a0] 	      (ad){};
    \vertex [above=1cm of a0] 	      (au){};

    \vertex [right=2cm of a0] 	    (b0){};
    \vertex [below=1cm of b0] 	      (bd){};
    \vertex [above=1cm of b0] 	      (bu){};

    \vertex [right=2cm of b0]       (x0){};
    \vertex [below=1cm of x0] 	      (xd){};
    \vertex [above=1cm of x0] 	      (xu){};
   %Propagators
    \propag[double, very thick] (au) to (bu);
    \propag[double, very thick] (bd) to (xd);
    \propag[very thick]         (ad) to (bd);
    \propag[very thick]         (bu) to (xu);
  % Symbols
    \filldraw[fill=SkyBlue, line width=0.7mm] (1.2,-1.2) rectangle (2.8,1.2)
    node[pos=0.5]  {\LARGE $T$};
 \end{feynhand}
 \end{feynman}
\end{tikzpicture}
}
%
=
%
\left(
\scalebox{0.8}
{
\begin{tikzpicture}[baseline=0cm]
  \begin{feynman}[baseline=(ad)]
  \begin{feynhand}
  %%%%%%%%
    \vertex [] 	                      (a0){};
    \vertex [below=1cm of a0] 	      (ad){};
    \vertex [above=1cm of a0] 	      (au){};

    \vertex [right=0.7cm of a0] 	      (b0){};
    \vertex [below=1cm of b0] 	      (bd){};
    \vertex [above=1cm of b0,dot] 	      (bu){};

    \vertex [right=0.7cm of b0] 	      (c0){};
    \vertex [below=1cm of c0,dot] 	      (cd){};
    \vertex [above=1cm of c0] 	      (cu){};

    \vertex [right=0.7cm of c0]         (x0){};
    \vertex [below=1cm of x0] 	      (xd){};
    \vertex [above=1cm of x0] 	      (xu){};
   %Propagators
    \propag[double, very thick] (au) to (bu);
    \propag[double, very thick] (cd) to (xd);
    \propag[very thick]         (bu) to (cd);
    \propag[very thick]         (ad) to (cd);
    \propag[very thick]         (bu) to (xu);
   %%%%%%
 \end{feynhand}
 \end{feynman}
\end{tikzpicture}
}
+
\scalebox{0.8}
{
\begin{tikzpicture}[baseline=0cm]
  \begin{feynman}[baseline=(a0)]
  \begin{feynhand}
  %%%%%%%%
    \vertex [] 	                      (a0){};
    \vertex [below=1cm of a0] 	      (ad){};
    \vertex [above=1cm of a0] 	      (au){};

    \vertex [right=2cm of a0]         (b0){};
    \vertex [below=1cm of b0] 	      (bd){};
    \vertex [above=1cm of b0] 	      (bu){};
   %Propagators
    \propag[double, very thick] (au) to (bd);
    \propag[very thick]         (ad) to (bu);

  %\filldraw[fill=SeaGreen, line width=0.4mm] (1,0) circle [radius=0.3cm];
  \node[draw,scale=0.9,diamond,fill=orange!50] at (1,0)  {\bf$C$};
   %%%%%%
 \end{feynhand}
 \end{feynman}
\end{tikzpicture}
}
\right)
%
+
%
\left(
\scalebox{0.8}
{
\begin{tikzpicture}[baseline=0cm]
  \begin{feynman}[baseline=(ad)]
  \begin{feynhand}
  %%%%%%%%
    \vertex [] 	                      (a0){};
    \vertex [below=1cm of a0] 	      (ad){};
    \vertex [above=1cm of a0] 	      (au){};

    \vertex [right=0.7cm of a0] 	      (b0){};
    \vertex [below=1cm of b0] 	      (bd){};
    \vertex [above=1cm of b0,dot] 	      (bu){};

    \vertex [right=0.7cm of b0] 	      (c0){};
    \vertex [below=1cm of c0,dot] 	      (cd){};
    \vertex [above=1cm of c0] 	      (cu){};

    \vertex [right=0.7cm of c0]         (x0){};
    \vertex [below=1cm of x0] 	      (xd){};
    \vertex [above=1cm of x0] 	      (xu){};
   %Propagators
    \propag[double, very thick] (au) to (bu);
    \propag[double, very thick] (cd) to (xd);
    \propag[very thick]         (bu) to (cd);
    \propag[very thick]         (ad) to (cd);
    \propag[very thick]         (bu) to (xu);
   %%%%%%
 \end{feynhand}
 \end{feynman}
\end{tikzpicture}
}
+
\scalebox{0.8}
{
\begin{tikzpicture}[baseline=0cm]
  \begin{feynman}[baseline=(a0)]
  \begin{feynhand}
  %%%%%%%%
    \vertex [] 	                      (a0){};
    \vertex [below=1cm of a0] 	      (ad){};
    \vertex [above=1cm of a0] 	      (au){};

    \vertex [right=2cm of a0]         (b0){};
    \vertex [below=1cm of b0] 	      (bd){};
    \vertex [above=1cm of b0] 	      (bu){};
   %Propagators
    \propag[double, very thick] (au) to (bd);
    \propag[very thick]         (ad) to (bu);

  %\filldraw[fill=SeaGreen, line width=0.4mm] (1,0) circle [radius=0.3cm];
  \node[draw,scale=0.9,diamond,fill=orange!50] at (1,0)  {\bf$C$};
   %%%%%%
 \end{feynhand}
 \end{feynman}
\end{tikzpicture}
}
%
\right)
\scalebox{0.8}
{
\begin{tikzpicture}[baseline=0cm]
  \begin{feynman}[baseline=(a0)]
  \begin{feynhand}
  %%%%%%%%
    \vertex [] 	                      (a0){};
    \vertex [below=1cm of a0] 	      (ad){};
    \vertex [above=1cm of a0] 	      (au){};

    \vertex [right=2cm of a0] 	    (b0){};
    \vertex [below=1cm of b0] 	      (bd){};
    \vertex [above=1cm of b0] 	      (bu){};

    \vertex [right=2cm of b0]       (x0){};
    \vertex [below=1cm of x0] 	      (xd){};
    \vertex [above=1cm of x0] 	 (xu){};
   %Propagators
    \propag[double, very thick] (ad) to (bd);
    \propag[double, very thick] (bu) to (xu);
    \propag[very thick]         (au) to (bu);
    \propag[very thick]         (bd) to (xd);
  % Symbols
    \filldraw[fill=SkyBlue, line width=0.7mm] (1.2,-1.2) rectangle (2.8,1.2)
    node[pos=0.5]  {\LARGE $T$};
    \filldraw[fill=Salmon, line width=0.4mm] (0.7,-1) circle [radius=0.3cm];
    \node at (0.7,-1)  {\large$\tau$};
   %%%%%%
 \end{feynhand}
 \end{feynman}
\end{tikzpicture}
}
\]

